$\Gamma$-convergence and stochastic homogenisation of singularly-perturbed elliptic functionals

We study the limit behaviour of singularly-perturbed elliptic functionals of the form \[ \mathcal F_k(u,v)=\int_A v^2\,f_k(x,\nabla u)\.dx+\frac{1}{\varepsilon_k}\int_A g_k(x,v,\varepsilon_k\nabla v)\.dx\,, \] where $u$ is a vector-valued Sobolev function, $v \in [0,1]$ a phase-field variable, and $\varepsilon_k>0$ a singular-perturbation parameter, i.e., $\varepsilon_k \to 0$, as $k\to +\infty$. Under mild assumptions on the integrands $f_k$ and $g_k$, we show that if $f_k$ grows superlinearly in the gradient-variable, then the functionals $\mathcal F_k$ $\Gamma$-converge (up to subsequences) to a brittle energy-functional, i.e., to a free-discontinuity functional whose surface integrand does not depend on the jump-amplitude of $u$. This result is achieved by providing explicit asymptotic formulas for the bulk and surface integrands which show, in particular, that volume and surface term in $\mathcal F_k$ decouple in the limit. The abstract $\Gamma$-convergence analysis is complemented by a stochastic homogenisation result for stationary random integrands.

==> ShiftedCubes2_copy.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ShiftedCubes2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.98080949bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.02552399)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ShiftedCubes2.pdf}}%
    \put(0.32956116,0.18776633){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $r$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ShiftedCubes2.pdf}}%
    \put(0.38946854,0.42779121){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $x$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ShiftedCubes2.pdf}}%
    \put(0.47,0.475){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $\tilde x$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ShiftedCubes2.pdf}}%
    \put(0.37692047,0.09){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $\tilde r$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ShiftedCubes2.pdf}}%
    \put(0.33,0.27929278){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $r\hbox{-}\beta$}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ShiftedCubes2.pdf}}%
    \put(0.92063773,0.43477146){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $1$}\end{tabular}}}}}%
    \put(-0.12,0.6){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $\Pi^\nu(x)$}\end{tabular}}}}}%
    \put(-0.1,0.66){\color[rgb]{0,0,0}\rotatebox{-15}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $\Pi^\nu(\tilde x)$}\end{tabular}}}}}%
  \end{picture}%
\endgroup%

